Load-Balancing for Improving User Responsiveness on Multicore Embedded Systems

Most commercial embedded devices have been deployed with a single processor architecture. The code size and complexity of applications running on embedded devices are rapidly increasing due to the emergence of application business models such as Google Play Store and Apple App Store. As a result, a high-performance multicore CPUs have become a major trend in the embedded market as well as in the personal computer market. Due to this trend, many device manufacturers have been able to adopt more attractive user interfaces and high-performance applications for better user experiences on the multicore systems. In this paper, we describe how to improve the real-time performance by reducing the user waiting time on multicore systems that use a partitioned per-CPU run queue scheduling technique. Rather than focusing on naive load-balancing scheme for equally balanced CPU usage, our approach tries to minimize the cost of task migration by considering the importance level of running tasks and to optimize per-CPU utilization on multicore embedded systems. Consequently, our approach improves the real-time characteristics such as cache efficiency, user responsiveness, and latency. Experimental results under heavy background stress show that our approach reduces the average scheduling latency of an urgent task by 2.3 times.

==> README.txt <==
Ottawa Linux Symposium 'common' directory
=========================================

This directory contains common files used by all OLS paper authors.
Please do not modify any of this files without consulting the OLS
formatting team in advance.

* Rules.mk
  Common build infrastructure for all OLS papers

* ols.cls
  The Ottawa Linux Symposium house style, thanks Zack Weinberg

* cprog.sty
  Directly include programs in C, C++, Pascal, and Modula-2

* notfloats.sty
  Tables and Figures that Really Appear HERE (not floating)

* underscore.sty
  Make the "_" character print as "\textunderscore" in text.

* zrl.sty
  Alternative to the url package

